Distributed statistical inference with pyhf enabled through funcX

In High Energy Physics facilities that provide High Performance Computing environments provide an opportunity to efficiently perform the statistical inference required for analysis of data from the Large Hadron Collider, but can pose problems with orchestration and efficient scheduling. The compute architectures at these facilities do not easily support the Python compute model, and the configuration scheduling of batch jobs for physics often requires expertise in multiple job scheduling services. The combination of the pure-Python libraries pyhf and funcX reduces the common problem in HEP analyses of performing statistical inference with binned models, that would traditionally take multiple hours and bespoke scheduling, to an on-demand (fitting) "function as a service" that can scalably execute across workers in just a few minutes, offering reduced time to insight and inference. We demonstrate execution of a scalable workflow using funcX to simultaneously fit 125 signal hypotheses from a published ATLAS search for new physics using pyhf with a wall time of under 3 minutes. We additionally show performance comparisons for other physics analyses with openly published probability models and argue for a blueprint of fitting as a service systems at HPC centers.

==> data/beast/1Lbb_single_node_time.txt <==
27m52.907s


==> data/beast/InclSS3L_single_node_time.txt <==
0m42.522s


==> data/beast/staus_single_node_time.txt <==
4m0.544s


==> data/river/1Lbb_single_node_time.txt <==
64m2.737s


==> data/river/1Lbb_times.txt <==
2m25.223s
2m20.750s
2m40.845s
2m41.615s
2m52.420s
2m28.009s
2m34.699s
2m47.794s
2m33.071s
2m42.031s


==> data/river/InclSS3L_single_node_time.txt <==
1m54.686s


==> data/river/InclSS3L_times.txt <==
0m37.954s
0m30.595s
0m27.783s
0m34.785s
0m32.790s
0m30.493s
0m30.615s
0m32.992s
0m28.442s
0m32.927s


==> data/river/staus_single_node_time.txt <==
10m12.651s


==> data/river/staus_times.txt <==
1m4.926s
0m55.554s
1m0.261s
0m56.548s
0m53.755s
1m0.044s
0m53.638s
1m7.468s
0m49.301s
0m57.763s

